Ascending Convex Polyominoes

Convex polyominoes can be refined according to the number of direction changes in monotone paths connecting pairs of cells, leading to the notion of $k$-convexity. In particular, the cases $k=1$ and $k=2$ correspond to $L$-convex and $Z$-convex polyominoes, two well-studied subclasses of convex polyominoes, with intermediate families such as centered and $4$-stack polyominoes. These families exhibit remarkably different combinatorial behaviours, suggesting that geometric constraints have a strong impact on the nature of the generating function: $L$-convex and centered polyominoes possess rational generating functions and growth of order $(2+\sqrt{2})^n$ and $4^n$, respectively, while $Z$-convex, 4-stack, and convex polyominoes have algebraic functions and asymptotics of order $n4^n$, $\sqrt{n}\,4^n$, and $n4^n$ respectively. In this paper we investigate the structure of $Z$-convex polyominoes by introducing a refinement based on the NW- and NE-convexity degrees, which yields a decomposition into three disjoint subclasses $C(1,2)$, $C(2,1)$, and $C(2,2)$. To enumerate these families we introduce ascending polyominoes, admitting a simple geometric characterization, and construct a generating tree that leads to functional equations for the corresponding generating functions. By solving these equations we obtain explicit algebraic generating functions and the asymptotic growth for all the subclasses.

==> small.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{small.pdf}%
\end{picture}%
%
%  Created by WinFIG version 2024.2 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
\begin{picture}(14127,3117)(933,-4697)
\end{picture}%

